AttWalk: Attentive Cross-Walks for Deep Mesh Analysis

Mesh representation by random walks has been shown to benefit deep learning. Randomness is indeed a powerful concept. However, it comes with a price: some walks might wander around non-characteristic regions of the mesh, which might be harmful to shape analysis, especially when only a few walks are utilized. We propose a novel walk-attention mechanism that leverages the fact that multiple walks are used. The key idea is that the walks may provide each other with information regarding the meaningful (attentive) features of the mesh. We utilize this mutual information to extract a single descriptor of the mesh. This differs from common attention mechanisms that use attention to improve the representation of each individual descriptor. Our approach achieves SOTA results for two basic 3D shape analysis tasks: classification and retrieval. Even a handful of walks along a mesh suffice for learning.

==> examples/test_bathtub_0153_1000/pred.txt <==
Predicted: bathtub
Per walk probability vector:

61.226	0.075	0.081	0.062	0.308	0.132	0.032	0.098	0.007	0.797	0.003	0.004	0.235	0.011	0.018	0.002	0.000	0.439	0.009	0.022	0.124	2.054	2.643	0.001	0.008	0.346	25.197	0.009	0.030	0.147	0.002	0.019	1.783	0.064	0.171	2.815	0.007	0.001	0.162	0.854	
80.228	0.022	0.007	0.702	0.003	0.003	0.001	2.475	15.505	0.248	0.011	0.001	0.057	0.001	0.002	0.000	0.004	0.008	0.001	0.071	0.002	0.008	0.014	0.000	0.000	0.011	0.047	0.031	0.124	0.013	0.001	0.272	0.003	0.000	0.053	0.021	0.001	0.000	0.001	0.046	
4.646	0.748	2.488	0.150	0.700	12.647	0.173	0.379	3.216	12.900	0.207	0.256	0.707	0.554	0.154	0.213	0.398	8.036	0.098	0.213	1.667	0.463	4.909	1.038	1.002	0.586	15.044	0.568	0.199	0.992	0.199	2.558	4.594	0.406	0.851	7.778	0.986	0.107	1.424	5.747	
65.375	0.156	0.699	1.821	0.006	1.374	0.018	0.565	1.277	5.631	0.034	0.093	1.155	0.043	0.020	0.013	0.093	0.662	0.013	0.073	0.404	2.354	0.048	0.025	0.066	0.144	7.249	0.837	1.076	0.732	0.008	0.802	0.750	0.016	3.134	1.066	0.202	0.018	0.021	1.927	
20.479	0.168	1.504	0.230	0.504	0.555	0.465	0.400	1.251	35.797	0.071	0.290	1.090	0.214	0.038	0.044	0.168	0.716	0.050	0.373	1.063	0.746	2.136	0.423	0.628	0.323	14.087	0.061	0.403	1.241	0.049	0.224	2.362	2.121	0.790	0.295	0.035	0.119	1.267	7.222	
0.733	9.199	3.992	1.294	0.031	0.353	0.910	1.924	5.360	1.592	1.785	10.831	0.168	7.698	0.452	2.091	2.304	0.491	1.207	1.611	0.386	4.655	1.662	0.258	0.666	14.630	1.056	5.360	2.071	0.955	4.573	1.585	0.069	5.498	0.347	0.050	0.090	0.026	1.142	0.894	
11.274	0.960	1.497	1.148	0.265	1.062	2.387	1.431	7.474	8.506	1.148	2.306	0.569	2.289	0.506	0.189	0.641	0.096	0.571	0.204	1.417	1.549	1.325	0.109	0.511	4.079	1.288	0.757	0.469	1.540	0.400	1.082	3.044	8.323	0.610	0.440	0.270	0.341	8.400	19.521	
3.357	0.798	0.739	0.519	0.094	2.249	5.443	0.945	16.415	4.265	0.718	1.866	0.304	3.099	0.291	0.322	0.295	0.048	0.772	0.155	1.866	0.646	0.462	0.025	0.288	24.753	0.137	0.498	1.183	3.184	0.368	0.288	0.785	7.071	0.301	0.690	0.347	5.746	2.020	6.649	

==> examples/test_desk_0207_558/pred.txt <==
Predicted: desk
Per walk probability vector:

0.027	0.042	0.652	45.043	0.022	0.006	0.239	0.098	47.095	0.023	0.001	0.031	0.006	0.002	0.009	0.007	0.002	2.471	0.004	0.067	0.008	2.466	0.072	0.057	0.014	0.007	0.433	0.036	0.232	0.056	0.005	0.204	0.205	0.000	0.019	0.050	0.000	0.000	0.082	0.208	
0.627	0.033	0.167	48.510	0.021	0.012	0.225	0.058	6.863	0.055	0.002	0.008	0.020	0.002	0.010	0.012	0.004	22.148	0.002	0.017	0.078	8.445	0.364	0.013	0.018	0.019	8.887	0.026	0.148	0.048	0.015	0.285	1.257	0.007	0.057	0.214	0.004	0.000	0.099	1.218	
6.185	0.067	0.015	20.097	0.161	0.097	1.524	1.249	0.070	1.066	0.002	0.021	0.101	0.021	0.001	0.006	0.004	14.268	0.020	0.005	0.143	2.246	1.064	0.011	0.445	0.081	39.547	0.017	0.005	0.211	0.003	0.056	3.299	0.114	0.058	0.117	0.010	0.005	0.347	7.243	
3.919	0.195	0.430	13.662	0.320	0.162	8.815	1.269	0.615	0.656	0.004	0.017	0.086	0.038	0.006	0.058	0.006	40.924	0.017	0.007	0.316	1.847	1.268	0.056	0.451	0.228	16.619	0.014	0.043	0.134	0.013	0.141	0.544	0.129	0.037	0.616	0.017	0.017	0.880	5.423	
1.635	10.997	4.614	0.032	0.721	6.405	0.340	5.957	0.061	3.724	0.011	0.009	0.106	0.032	0.006	0.075	0.023	1.845	1.263	0.347	1.249	26.460	6.925	0.354	0.625	1.110	2.299	0.620	0.507	2.847	0.018	0.106	0.744	9.739	2.445	0.505	0.022	0.007	2.944	2.269	
0.724	0.109	0.101	0.071	0.121	36.878	0.949	1.611	14.377	0.660	0.198	0.052	1.923	0.051	0.798	0.012	0.066	1.299	3.283	0.043	1.414	10.594	0.859	0.254	4.815	0.652	0.066	2.672	6.587	0.019	0.700	0.431	0.482	0.060	1.012	0.239	2.196	0.025	0.750	2.848	
0.203	1.828	1.649	0.506	0.295	3.403	1.535	1.177	7.878	1.201	0.724	2.398	0.491	0.580	0.624	2.122	3.608	5.049	12.941	0.703	2.942	5.370	0.714	2.081	2.572	2.595	0.234	11.464	0.707	3.223	4.231	1.320	4.471	1.715	0.199	2.026	0.818	1.320	1.560	1.521	
0.373	1.998	1.487	0.382	0.186	2.443	1.959	0.987	8.103	1.222	0.646	1.668	0.669	0.890	0.760	2.455	4.478	2.528	14.154	1.008	3.594	4.928	0.702	1.430	2.349	3.948	0.246	8.664	0.935	1.936	7.385	1.470	1.781	1.984	0.234	1.144	1.025	3.861	2.387	1.600	
